PRISM: Projection-Integrated Sampling-Based MPC with Bayesian Cost Tuning for Bimanual Manipulation

Bimanual manipulation in cluttered, contact-rich environments remains challenging because it requires coordinated motion generation, interaction-aware planning, and reliable execution under tight kinematic constraints. We present PRISM, a projection-integrated sampling-based Model Predictive Control (MPC) framework that uses a GPU-accelerated physics simulator as an online world model for complex dual-arm manipulation. The main algorithmic contribution is a QP-guided control sampling strategy that decouples trajectory exploration from kinematic feasibility. At each MPC step, sampled joint-velocity trajectories are projected onto the set of motions satisfying joint position, velocity, acceleration, and jerk bounds, together with an initial-velocity boundary condition, before rollout evaluation. This enables broad yet feasible exploration of coordinated bimanual behaviors. To support efficient online execution, we derive a custom ADMM/Bregman-splitting QP solver that exploits joint-wise separability and reusable matrix factorizations. We further use Bayesian optimization to tune task-cost weights offline, reducing manual parameter selection. We evaluate PRISM on challenging variants of PerAct$^{2}$ tasks, including obstacle-constrained ball transport, tray transport, cube handover, and box lifting. Experiments show improved robustness and task success relative to representative sampling-based baselines, while maintaining real-time or near-real-time execution. We also demonstrate successful sim-to-real transfer on dual UR5e manipulators, highlighting the practical potential of physics-based online planning for contact-rich bimanual manipulation. Project details, including code and supplementary videos, are available at \href{https://sites.google.com/view/prismbimanual}{\texttt{https://sites.google.com/view/prismbimanual}}.

==> T-ASE_Note_to_Practitioners.txt <==
T-ASE publishes foundational research with relevance to practitioners. To facilitate transfer of research into practice, each paper includes a 100-300 word "Note to Practitioners" (NtP). Within the NtP, authors step back and describe without jargon how their results could be applied to practical problems.

To Authors: Writing a good NtP is a challenge. The NtP will appear just below the Abstract so it is important not to restate or repeat information that is contained in the Abstract.

The NtP should be directed to all practicing engineers in industry, colleagues who want to understand how your ideas can be put into practice. Assume such an engineer holds an undergraduate degree in a discipline other than your own, avoid jargon and notation.

Begin by specifying the practical problem(s) that motivated your work and its primary application in automation. Then describe how your solution improves efficiency, quality, productivity, or reliability. Summarize the key insights and contributions of your results and (importantly) limitations and how your work might be extended. Conclude with other possible applications of these results.

Note to Pracitioners Checklist:
- Is the NtP addressed to industrial practitioners and sufficiently distinct from the Abstract (which is addressed to colleagues in research)?
- Does the NtP summarize the innovative aspects of the paper, the practical value of the results, and how the results might be applied in the near or mid-term from a practitioner's point of view?
- Does the NtP clearly describe practical limitations of the approach and directions for future research?
